Risk-Constrained Interactive Safety under Behavior Uncertainty for Autonomous Driving

Balancing safety and efficiency when planning in dense traffic is challenging. Interactive behavior planners incorporate prediction uncertainty and interactivity inherent to these traffic situations. Yet, their use of single-objective optimality impedes interpretability of the resulting safety goal. Safety envelopes which restrict the allowed planning region yield interpretable safety under the presence of behavior uncertainty, yet, they sacrifice efficiency in dense traffic due to conservative driving. Studies show that humans balance safety and efficiency in dense traffic by accepting a probabilistic risk of violating the safety envelope. In this work, we adopt this safety objective for interactive planning. Specifically, we formalize this safety objective, present the Risk-Constrained Robust Stochastic Bayesian Game modeling interactive decisions satisfying a maximum risk of violating a safety envelope under uncertainty of other traffic participants' behavior and solve it using our variant of Multi-Agent Monte Carlo Tree Search. We demonstrate in simulation that our approach outperforms baselines approaches, and by reaching the specified violation risk level over driven simulation time, provides an interpretable and tunable safety objective for interactive planning.

==> pics/causal_diagram_behavior_space.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'causal_diagram_behavior_space.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1755.3674797bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28206569)%
    \put(0.37054963,0.08119963){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{causal_diagram_behavior_space.pdf}}%
    \put(0.37090707,0.09807433){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny  $\BST{t}{\otheridx}{}$}}}%
    \put(0.37090707,0.25371941){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $\oh{t}$}}}%
    \put(0.11109173,0.17589687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $\ist{t-1}{\otheridx}$}}}%
    \put(0.63072242,0.17589687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $\bst{t}{\otheridx}{}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{causal_diagram_behavior_space.pdf}}%
    \put(0.37090706,0.17589687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $\ist{t}{\otheridx}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{causal_diagram_behavior_space.pdf}}%
    \put(0.89033526,0.17589687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $\a{t}{\otheridx}{}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{causal_diagram_behavior_space.pdf}}%
    \put(0.05289903,0.04095507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny physically undefined}}}%
    \put(0.38164937,0.04095507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny physically interpretable}}}%
    \put(0.05343883,0.00688756){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny not observable}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{causal_diagram_behavior_space.pdf}}%
    \put(0.3822256,0.00688756){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny observable}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{causal_diagram_behavior_space.pdf}}%
    \put(0.6965433,0.04095507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny physically defined}}}%
  \end{picture}%
\endgroup%


==> pics/crossing_environment.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crossing_environment.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.87229331bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7316086)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crossing_environment.pdf}}%
    \put(0.76911743,0.43128862){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $x_\text{intersect}$}}}%
    \put(0.33943734,0.15023278){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $x_1^t$}}}%
    \put(0.83078864,0.25398043){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $x_5^t$}}}%
    \put(0.53678454,0.2606219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $x_2^t$}}}%
    \put(0.13627826,0.5687481){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $x_4^t$}}}%
    \put(0.36254043,0.38151566){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny $x_\egoidx^t$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{crossing_environment.pdf}}%
    \put(0.43517398,0.21497352){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $x_1^{t+1}$}}}%
    \put(0.42855619,0.09167122){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\tiny $\a{t}{1}{}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{crossing_environment.pdf}}%
    \put(0.23971944,0.44553045){\color[rgb]{0,0,0}\rotatebox{-6.43234713}{\makebox(0,0)[b]{\smash{\tiny $x_4^t {-} x_\egoidx^t \stackrel{!}{{=}}\desiredgap{t}{4}$}}}}%
    \put(0.71652053,0.60843686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Goal States $x_\text{goal}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{crossing_environment.pdf}}%
    \put(0.71652053,0.56235016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Initial States $x^{0}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{crossing_environment.pdf}}%
    \put(0.71652053,0.69598804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Chains}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{crossing_environment.pdf}}%
    \put(0.71652053,0.65120719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny Agent States $x_\otheridx^t$}}}%
  \end{picture}%
\endgroup%

